New 145-MHz Source Measurements by PAPER in the Southern Sky

We present observations from the Precision Array for Probing the Epoch of Reionization (PAPER) in South Africa, observed in May and September 2010. Using two nights of drift scanning with PAPER's 60\arcdeg\ FWHM beam we have made a map covering the entire sky below +10 degrees declination with an effective center frequency of 145 MHz, a 70-MHz bandwidth, and a resolution of 26\arcmin. A 4800 square-degree region of this large map with the lowest Galactic emission reaches an RMS of 0.7 Jy. We establish an absolute flux scale using sources from the 160-MHz Culgoora catalog. Using the 408-MHz Molonglo Reference Catalog (MRC) as a finding survey, we identify counterparts to 480 sources in our maps, and compare our fluxes to the MRC and to 332 sources in the Culgoora catalog. For both catalogs, the ratio of PAPER to catalog flux averages to 1, with a standard deviation of 50%. This measured variation is consistent with comparisons between independent catalogs observed at different bands. The PAPER data represent new 145-MHz flux measurements for a large number of sources in the band expected to encompass cosmic reionization, and represents a significant step toward establishing a model for removing foregrounds to the reionization signal.

==> tab2.txt <==
%auto-ignore
Title: 145-MHz Source Measurements by PAPER in the Southern Sky

Authors: Daniel C. Jacobs, James E. Aguirre, Aaron R. Parsons , Jonathan C. Pober, Erin E Benoit, Richard F. Bradley, Chris L. Carilli, Nicole E. Gugliucci, Jason R. Manley, Carel van der Merwe, David F. Moore, Chaitali R. Parashare

Table:
================================================================================
Byte-by-byte Description of file: tab2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1-  6 F6.2   deg     Ra        PAPER Right Ascension
   8- 13 F6.2   deg     Dec       PAPER Declination
  15- 23 A9     ---     Name      MRC Name
  25- 29 F5.1   Jy      S145      PAPER Flux. Integrated between 110 and 180 MHz.
  31- 34 F4.1   Jy      RMS       Root Mean square in 1 to 3 degree annulus around source
  36- 39 F4.2   deg     Sep       Distance in degrees between MRC position and PAPER position
  41- 48 A8     ---     Culgoora  ?Culgoora Name.   Sources with a matching Culgoora source are listed here
  50- 54 F5.1   Jy      S160      ?Culgoora Flux at 160MHz
  56- 58 I3     Jy      S80       ?Culgoora Flux at 80MHz
  60- 64 F5.2   ---     SpIndex   ?Culgoora spectral index between 80 and 160MHz
--------------------------------------------------------------------------------
Note (1):   Images have been flux scaled to Culgoora using: 1422-297 and 0521-365
Note (2):   CenA, FornaxA, and PictorA having been peeled, are excluded here.
--------------------------------------------------------------------------------
  0.60 -83.14 0003-833   18.9  4.7 0.17                          
  0.88 -17.50 0000-177   11.6  1.2 0.11 0000-177  11.8  22 -0.90 
  1.37 -56.54 0003-567   12.0  2.2 0.17                          
  1.52 -42.61 0003-428    9.6  1.3 0.16 0003-428  11.9  11  0.11 
  1.58  -0.07 0003-003   25.5  2.6 0.12 0003-003  16.8  27 -0.68 
  2.11  -6.05 0005-062   11.2  1.8 0.23 0005-062   6.9  10 -0.54 
  2.51 -44.50 0007-446   14.3  1.2 0.16 0007-446  17.0  26 -0.61 
  3.27 -42.11 0008-421    1.5  1.4 0.41                          
  3.34   0.82 0010+005   13.4  2.9 0.12 0010+005   8.0  18 -1.17 
  3.56 -63.17 0013-634   28.2  6.6 0.29                          
  3.87 -38.21 0012-383   13.1  1.0 0.23 0012-383  13.1  21 -0.68 
  4.92 -12.71 0016-129    8.8  1.6 0.11 0016-129  15.0  18 -0.26 
  5.89 -25.12 0020-253    8.6  1.0 0.16 0020-253  11.6  17 -0.55 
  6.15 -29.40 0022-297   15.1  1.2 0.15 0022-297  18.4  29 -0.66 
  6.50 -26.03 0023-263    8.6  1.2 0.11 0023-263  20.8  22 -0.08 
  8.88 -20.11 0032-203   10.8  1.3 0.11 0032-203  15.2  25 -0.72 
  9.32  -1.12 0034-014   22.9  2.9 0.12 0034-014  22.9  38 -0.73 
  9.67  -2.16 0035-024   35.3  2.6 0.12 0035-023  30.6  46 -0.59 
  9.67 -38.97 0036-392   13.4  1.6 0.12 0036-392  13.7  20 -0.55 
 10.44 -44.30 0039-445   16.5  1.9 0.15 0039-445  21.5  26 -0.27 
 11.16 -35.50 0042-357    6.9  1.2 0.14 0042-357  10.2  20 -0.97 
 11.58 -42.11 0043-424   23.6  1.8 0.15 0043-424  38.8  54 -0.48 
 11.95 -25.37 0045-255   13.1  1.2 0.11 0045-255  11.9  25 -1.07 
 12.69 -44.40 0048-447   12.0  2.2 0.13 0048-447  12.7  19 -0.58 
 13.08 -43.11 0049-433   19.2  2.1 0.15 0049-433  19.5  24 -0.30 
 13.71  -3.66 0051-038   12.7  2.8 0.15 0051-038  11.2  19 -0.76 
 14.24  -1.42 0055-016   27.7  2.7 0.27 0054-016  17.4  37 -1.09 
 14.85 -16.96 0056-172   10.2  1.9 0.00 0056-172  14.9  22 -0.56 
 16.25 -45.09 0103-453   19.2  1.8 0.13 0103-453  21.1  43 -1.03 
 16.26 -12.64 0101-128    7.2  2.0 0.15 0101-128  12.7  11  0.21 
 17.14 -16.02 0105-163   34.8  1.8 0.00 0105-163  27.7  42 -0.60 
 17.49 -68.96 0110-692   29.9  3.6 0.14                          
 19.25 -20.74 0114-211   12.0  1.4 0.11 0114-211  15.3  18 -0.23 
 19.78   2.99 0115+027   15.1  3.5 0.12 0115+027  13.0  22 -0.76 
 19.95   8.99 0116+082   25.9  5.2 0.45                          
 20.04 -15.33 0117-155   16.6  2.0 0.27 0117-156  22.9  33 -0.53 
 20.26 -63.17 0119-634   21.1  2.7 0.14                          
 21.62  -1.42 0123-016   44.3  2.6 0.12 0123-016   8.9  32 -1.85 
 21.88 -14.02 0125-143   13.9  1.7 0.17 0125-142  15.4  27 -0.81 
 22.68 -26.19 0128-264   13.9  1.3 0.11 0128-264  13.6  24 -0.82 
 23.03   6.35 0128+061   29.6  4.7 0.12 0128+061  12.3  29 -1.24 
 23.55 -36.52 0131-367A  26.1  1.2 0.12 0131-367  24.2  59 -1.29 
 23.99   8.23 0132+079   23.6  5.0 0.00 0132+079   9.9  19 -0.94 
 25.31 -27.03 0139-273    7.8  1.7 0.16 0139-273  11.5  13 -0.18 
 25.58 -16.49 0140-167    9.2  1.3 0.11 0139-167   8.8  22 -1.32 
 27.77 -29.57 0148-297   22.3  1.5 0.17 0148-297  17.6  36 -1.03 
 29.44 -10.66 0155-109   13.1  2.0 0.17 0155-109  12.0  15 -0.32 
 29.70 -76.26 0202-765   42.0  5.1 0.21                          
 30.06 -30.95 0157-311   17.0  1.6 0.12 0157-311  24.7  38 -0.62 
 30.59 -11.49 0159-117   11.5  2.5 0.00 0159-117   9.0  11 -0.29 
 30.82 -43.80 0201-440   12.6  1.6 0.13 0201-441  10.8  15 -0.47 
 32.61 -10.96 0207-112   18.1  2.5 0.11 0207-112  12.1  15 -0.31 
 32.76 -50.97 0208-512   11.0  1.9 0.00                          
 34.10 -13.02 0213-132   38.6  2.0 0.11 0213-132  21.2  38 -0.84 
 34.44 -70.44 0219-706   30.6  4.4 0.25                          
 35.24  -1.94 0218-021   38.7  2.8 0.12 0218-021  25.2  40 -0.67 
 35.26 -70.91 0223-712   21.1  4.5 0.28                          
 35.42   8.39 0219+082   18.1  5.5 0.27 0219+082  13.3  25 -0.91 
 36.30 -23.16 0222-234   16.6  1.6 0.11 0222-234  13.4  21 -0.65 
 37.36 -66.16 0230-666   15.7  3.8 0.32                          
 39.46 -19.47 0235-197   21.0  1.6 0.11 0235-197  25.5  41 -0.69 
 40.87   0.15 0240-002   21.4  3.4 0.12 0240-002  20.5  24 -0.23 
 40.90 -51.16 0242-514   31.9  2.1 0.14                          
 41.73 -55.49 0245-558   32.8  2.3 0.11                          
 42.81 -67.28 0251-675   31.5  4.3 0.12                          
 42.83 -71.00 0252-712   25.0  5.4 0.14                          
 44.12 -23.40 0254-236   16.4  1.7 0.11 0254-236  14.5  30 -1.05 
 44.30   6.05 0255+058   46.8  5.2 0.27 0255+058  27.6  49 -0.83 
 44.47   6.20 0254+064   23.5  5.2 0.45 0254+064   7.3  15 -1.04 
 47.11 -22.43 0305-226   15.8  1.8 0.11 0305-226  11.2  18 -0.68 
 47.29   4.11 0305+039   29.9  5.3 0.00 0305+039  26.7  34 -0.35 
 48.25 -14.79 0310-150   18.0  2.0 0.00 0310-150  10.5  20 -0.93 
 49.00 -68.31 0315-685   22.3  5.0 0.00                          
 49.13  -3.28 0312-034   14.3  3.0 0.18 0312-034   7.5  14 -0.90 
 50.45 -37.26 forA_sw   123.9  4.2 0.56                          
 50.80   5.45 0320+053   15.5  5.4 0.23 0320+053   7.8   6  0.38 
 52.03   2.61 0325+023   45.9  4.6 0.12 0325+023  19.9  30 -0.59 
 53.70  -1.19 0331-013   46.4  3.7 0.00 0331-013  25.8  50 -0.95 
 53.70  -5.53 0332-057    9.6  3.0 0.12 0332-057   6.3   7 -0.15 
 54.67 -35.41 0336-355   19.7  9.7 0.12 0336-355  12.0  25 -1.06 
 55.46 -36.98 0340-372   10.1  8.8 0.14 0340-372   9.7  12 -0.31 
 55.99   4.93 0340+048   17.1  5.2 0.12 0340+048  15.6  31 -0.99 
 56.69 -34.41 0344-345   21.4  2.6 0.12 0344-345  12.9  30 -1.22 
 57.48   5.90 0347+057   20.5  5.7 0.17 0347+057  13.6  23 -0.76 
 57.83 -27.70 0349-278   35.0  1.7 0.16 0349-278  24.3  52 -1.10 
 57.92 -14.48 0349-146   40.3  2.3 0.11 0349-146  24.8  48 -0.95 
 58.36  -7.11 0350-073   31.7  3.0 0.12 0350-073  21.3  34 -0.67 
 59.94 -37.08 0357-371   11.3  2.4 0.12 0358-371  12.3  15 -0.29 
 60.03 -16.18 0357-163   13.6  2.8 0.17 0357-163  11.8  21 -0.83 
 60.29   0.52 0358+004   16.0  4.9 0.23 0358+004  10.4  15 -0.53 
 61.44 -13.09 0403-132A  14.1  3.2 0.11 0403-132  10.6  11 -0.05 
 61.56 -75.06 0409-752  111.1  6.6 0.14                          
 61.88 -65.70 0407-658   83.2  5.1 0.13                          
 61.96   3.73 0404+035   46.2  5.5 0.00 0404+035  23.5  28 -0.25 
 62.05 -12.10 0405-123   27.1  2.6 0.11 0405-123  15.6  31 -0.99 
 62.40 -17.97 0406-180   13.3  2.1 0.00 0406-180   6.7  10 -0.58 
 63.02  -1.04 0409-011   23.2  4.0 0.27 0409-011  13.5  26 -0.95 
 63.07 -56.06 0411-561   24.1  3.5 0.14                          
 63.28 -34.50 0411-346A  15.0  2.4 0.12 0411-346   9.4  12 -0.35 
 64.07 -20.90 0413-210   18.5  2.0 0.00 0413-210  11.9  25 -1.07 
 65.17 -62.41 0420-625   33.7  5.9 0.10                          
 67.27 -53.76 0427-539A  46.7  3.2 0.00                          
 67.32 -36.52 0427-366   42.4  2.3 0.14 0427-366  19.8  35 -0.82 
 67.85   1.27 0428+011   17.5  5.4 0.12 0428+010  12.7  19 -0.58 
 68.29   5.38 0430+052   22.5  6.8 0.18 0430+052   6.8  13 -0.93 
 70.09 -43.51 0438-436   12.8  2.6 0.00 0438-436   7.9   9 -0.19 
 70.58   1.34 0439+012   16.9  5.9 0.12 0439+012  10.8  17 -0.65 
 71.19 -28.21 0442-282   66.2  2.6 0.11 0442-282  40.9  68 -0.73 
 71.98 -22.02 0445-221    5.7  2.6 0.00                          
 73.83 -20.50 0453-206   23.5  2.6 0.11 0453-206  19.6  27 -0.46 
 73.83 -30.09 0453-301   27.3  3.4 0.11 0453-301  20.6  31 -0.59 
 74.09 -22.02 0454-220   17.5  2.5 0.11 0454-220  11.6  16 -0.46 
 74.62 -30.17 0456-301   20.5  3.3 0.11 0456-301  13.9  27 -0.96 
 76.38 -10.20 0502-103   19.6  3.0 0.00 0502-103   9.6  21 -1.13 
 76.63 -61.10 0506-612   15.7  4.1 0.00                          
 77.38 -57.30 0509-573   18.8  3.6 0.14                          
 77.61 -18.52 0508-187   35.5  2.6 0.23 0508-186  17.5  51 -1.54 
 77.78 -22.02 0508-220   15.1  3.1 0.16 0508-221   9.5  17 -0.84 
 77.99 -48.34 0511-484   41.9 12.4 0.27                          
 78.66   0.90 0511+008   27.4  4.9 0.00 0511+008  12.7  24 -0.92 
 78.84 -13.55 0513-136   14.2  2.7 0.11 0513-136   7.5   9 -0.26 
 80.51 -20.82 0519-208   18.6  2.8 0.00 0519-208  13.7  18 -0.39 
 80.77 -36.42 0521-365   70.2  2.5 0.12 0521-364  72.0  99 -0.46 
 80.80 -69.79 0525-696   36.7  7.4 0.25                          
 82.88   6.43 0528+064   36.4  7.9 0.12 0528+064  23.8  42 -0.82 
 83.06   4.18 0530+040   24.8  6.7 0.44 0530+040  11.1  13 -0.23 
 83.76  -5.38 0532-054   83.8  4.3 0.18                          
 83.85 -49.70 0534-497   18.9  4.4 0.13                          
 84.25 -69.14 0539-691   84.3  6.1 0.18                          
 85.43  -1.87 0539-019   27.4  5.9 0.18                          
 86.75 -44.60 0546-445   15.5  3.6 0.17 0546-445  14.0  31 -1.15 
 87.45 -40.82 0547-408   28.1  2.8 0.00 0547-408  16.0  28 -0.81 
 90.49 -64.76 0602-647   22.1  5.0 0.17                          
 90.79 -34.41 0601-344   15.4  2.2 0.12 0601-344  10.5  20 -0.93 
 90.97 -31.91 0602-319   16.3  2.1 0.15 0602-319  10.0  19 -0.93 
 91.67 -20.42 0604-203   19.5  2.3 0.11 0604-203   8.5  21 -1.30 
 94.31 -34.95 0614-349   10.7  2.3 0.00 0614-349   8.7  11 -0.34 
 94.39 -36.52 0615-365    9.8  2.3 0.12 0615-365   6.5  11 -0.76 
 95.10 -37.08 0618-371   16.0  2.1 0.19 0618-371  12.1  18 -0.57 
 95.27 -52.71 0620-526   26.0  4.4 0.14                          
 96.48 -54.53 0625-545   36.1  3.1 0.14                          
 96.56 -53.67 0625-536   76.2  2.8 0.10                          
 96.77 -35.50 0625-354   26.2  1.8 0.14 0625-354  21.7  33 -0.60 
 96.86  -5.90 0624-058   89.2  3.6 0.00 0624-058  74.9 111 -0.57 
 98.61 -75.16 0637-752   20.7  5.1 0.19                          
 99.14 -20.66 0634-206   44.5  1.7 0.11 0634-205  33.9  88 -1.38 
101.95 -39.94 0646-398   18.0  1.7 0.13 0646-399  15.9  26 -0.71 
102.10 -47.95 0647-475    6.4  2.0 0.30                          
104.20 -65.79 0658-656   20.2  3.9 0.14                          
104.24 -14.09 0654-140    9.6  1.6 0.00                          
104.77 -24.38 0656-242   24.2  1.3 0.11 0656-242  32.8  46 -0.49 
105.53 -47.46 0700-473   16.0  1.6 0.10                          
106.55 -42.71 0704-427   13.3  1.4 0.10 0704-427  10.1  21 -1.06 
106.70 -23.24 0704-231    8.3  1.8 0.00 0704-231  10.6  12 -0.18 
107.93 -20.66 0709-206   15.6  1.3 0.11 0709-206  16.5  29 -0.81 
109.34 -25.04 0715-249   16.6  1.2 0.11 0715-249  21.5  29 -0.43 
109.91 -55.40 0719-553   14.5  1.9 0.14                          
111.71  -2.09 0724-019   19.2  2.3 0.18 0724-019  14.8  28 -0.92 
113.38   2.01 0731+021   12.8  2.8 0.18 0731+021   8.6  12 -0.48 
114.43 -38.21 0736-381   16.0  1.3 0.12 0736-381  14.0  27 -0.95 
115.05 -36.42 0738-362   12.3  1.3 0.00                          
115.53 -67.47 0743-673   25.5  3.3 0.14                          
116.10  -6.43 0741-063    6.7  2.2 0.12 0741-063   6.2   4  0.63 
116.19   2.01 0742+021   18.8  2.7 0.27 0742+021  12.9  22 -0.77 
116.89 -19.23 0745-191   19.4  1.0 0.11 0745-191  20.1  40 -0.99 
117.30 -45.69 0748-454   13.4  1.5 0.13 0748-454   8.2  22 -1.42 
117.39 -44.20 0748-440   19.4  1.4 0.13 0748-440  22.0  26 -0.24 
122.34 -10.43 0806-103   23.1  1.5 0.12 0806-103  22.8  41 -0.85 
122.43 -39.07 0807-389   22.1  1.7 0.12 0807-389  15.6  29 -0.89 
122.59 -49.41 0809-492   18.8  1.7 0.13                          
123.05  -5.75 0809-056   10.7  2.1 0.12 0809-056   8.4  13 -0.63 
123.84   1.79 0812+020   14.5  2.2 0.23 0812+020  10.2  13 -0.35 
123.93  -3.21 0812-029   28.0  1.9 0.12 0812-029  23.4  50 -1.10 
125.19 -47.55 0819-474   13.9  3.3 0.11                          
125.42 -30.17 0819-300A  15.8  0.8 0.00 0819-300  16.1  35 -1.12 
125.60 -83.88 0842-835   18.9  5.4 0.38                          
125.68   6.05 0819+061   16.0  2.7 0.23 0819+061  12.0  26 -1.12 
125.89 -52.80 0822-527   16.2  1.7 0.22                          
126.83 -20.42 0825-202   18.9  1.0 0.11 0825-202  19.9  31 -0.64 
129.29 -19.79 0834-196   10.0  1.3 0.23 0834-196   9.0   4  1.17 
129.84 -75.62 0842-754   33.7  5.0 0.11                          
133.33 -20.74 0850-206   15.1  1.1 0.11 0850-206  14.0  26 -0.89 
133.51 -14.48 0851-142   11.4  1.2 0.11 0851-142  10.2  15 -0.56 
135.44 -25.94 0859-257   27.9  0.8 0.16 0859-257  34.1  56 -0.72 
135.62  -5.23 0859-050   11.8  1.6 0.12 0859-050  11.3  14 -0.31 
136.16 -57.59 0903-573    9.9  2.2 0.12                          
136.53 -68.40 0906-682   14.7  2.5 0.12                          
137.49 -56.54 0909-564   17.5  2.2 0.23                          
139.17 -54.92 0915-547   21.9  2.1 0.23                          
139.57 -12.10 hyd        51.1  1.7 0.11 0915-118 243.0 528 -1.12 
140.62 -14.55 0919-142    9.3  2.0 0.11                          
140.71 -40.03 0920-397    9.9  1.2 0.12 0920-397   8.0  12 -0.59 
144.14   4.41 0933+045   18.7  3.3 0.12 0933+046  14.2  25 -0.82 
145.13 -76.17 0943-761   14.1  4.7 0.25                          
146.16   9.75 0941+100   21.7  4.3 0.12 0941+099  18.5  34 -0.88 
146.95   7.41 0945+076   44.2  3.5 0.17 0945+076  45.2  77 -0.77 
147.48 -25.20 0947-249   13.7  0.9 0.11 0947-249  13.3  24 -0.85 
148.01  -0.07 0949+002   37.7  2.0 0.18 0949+002  23.5  40 -0.77 
151.35 -21.78 1002-215   23.4  0.9 0.11 1002-214  19.6  40 -1.03 
152.14   7.48 1005+077   28.9  2.6 0.00 1005+077  29.3  41 -0.48 
152.70 -64.95 1010-647   19.2  2.1 0.26                          
152.84   6.43 1008+066   24.0  2.6 0.12 1008+066  25.2  41 -0.70 
154.51 -31.65 1015-314   14.3  1.0 0.23 1015-315  17.2  18 -0.07 
154.99 -42.81 1017-426   32.4  1.3 0.14 1017-426  25.2  42 -0.74 
155.04 -32.71 1017-325   12.4  1.2 0.12 1017-325   8.7  14 -0.69 
158.38 -34.32 1030-340   14.5  1.1 0.12 1030-340  13.8  28 -1.02 
158.47 -12.18 1031-119    6.6  1.1 0.11 1031-119   7.5   7  0.10 
159.25 -69.89 1036-697    8.3  2.4 0.33                          
160.49   2.76 1039+029   12.8  1.7 0.12 1039+029   8.0  16 -1.00 
162.16 -41.21 1046-409   12.4  1.2 0.12 1046-409  10.6  19 -0.84 
162.95  -9.37 1048-090   14.3  1.1 0.00 1048-090  12.0  20 -0.74 
162.95 -20.34 1049-201    7.2  1.1 0.11 1049-201   7.8  11 -0.50 
164.71   1.57 1055+018    8.7  2.1 0.12 1055+018   6.1   9 -0.56 
165.59  -1.27 1059-010   28.6  1.8 0.12 1059-009  20.6  30 -0.54 
166.64 -21.14 1103-208   15.5  1.1 0.11 1103-208  15.3  24 -0.65 
168.49  -2.24 1110-019   13.4  2.0 0.12 1110-019   6.2  17 -1.46 
169.62 -46.57 1116-462   12.8  1.1 0.15 1116-463  10.3  14 -0.44 
169.80  -3.06 1116-027   18.4  1.5 0.27 1116-027  15.1  16 -0.08 
170.86   5.45 1120+057   11.0  2.3 0.12 1120+058   8.4  19 -1.18 
171.47 -35.50 1123-351   12.3  1.0 0.14 1123-351  10.2  20 -0.97 
172.53 -14.79 1127-145    3.7  1.6 0.23 1127-145   3.7   3  0.30 
173.50 -19.87 1131-196   10.7  1.1 0.11 1131-196  11.5  21 -0.87 
173.58 -17.43 1131-171   12.9  1.5 0.23 1131-171  12.1  18 -0.57 
174.14 -68.12 1136-678   28.6  2.5 0.32                          
174.90 -13.79 1136-135   25.6  1.4 0.15 1136-135  21.0  35 -0.74 
174.90 -32.35 1136-320   18.8  1.3 0.12 1136-320  15.3  31 -1.02 
175.34   1.19 1138+015   13.2  2.1 0.12 1138+015  11.1  21 -0.92 
175.43 -28.89 1139-285   14.4  1.4 0.11 1139-285  15.7  19 -0.28 
175.69 -11.72 1140-114   10.3  1.7 0.11 1140-114  12.8  15 -0.23 
176.44 -48.63 1143-483   17.8  1.1 0.00                          
176.66 -31.83 1143-316   14.8  1.4 0.27 1143-316  12.8  19 -0.57 
178.17 -69.70 1152-694   13.1  2.8 0.33                          
178.59 -35.04 1151-348   10.9  1.3 0.12 1151-348  11.9   7  0.77 
180.62 -10.66 1159-104   13.1  1.5 0.11 1159-103   9.1  15 -0.72 
181.05  -4.41 1201-040    9.5  2.0 0.12 1201-040   7.4  11 -0.57 
182.20   4.18 1203+043   11.1  5.2 0.55                          
182.20 -34.05 1206-337   11.5  1.0 0.12 1206-337  11.2  17 -0.60 
184.50 -45.98 1215-457   19.5  1.4 0.17 1215-457  12.4  16 -0.37 
184.66 -10.35 1216-100   18.0  1.7 0.17 1215-100  12.7  27 -1.09 
184.83   5.83 1216+061A  72.5  5.6 0.12 1216+061  56.1 102 -0.86 
185.87 -66.72 1221-665   13.3  3.6 0.25                          
185.98 -42.61 1221-423   10.8  1.6 0.13 1221-423   8.1   8  0.02 
187.29   2.09 1226+023  116.2  4.4 0.12 1226+023 102.0 156 -0.61 
188.89 -41.91 1232-416   13.2  2.1 0.13 1232-416  10.6  16 -0.59 
188.96 -25.20 1232-249   14.7  0.9 0.11 1232-249  11.7  26 -1.15 
189.56 -50.97 1234-504    6.0  1.9 0.20                          
190.63  -4.78 1239-044   20.7  2.5 0.12 1239-044  16.8  26 -0.63 
190.81 -21.22 1240-209    7.9  1.2 0.16 1240-209   7.6  17 -1.16 
191.45 -53.86 1243-535   15.6  1.8 0.14                          
192.13 -41.31 1246-410   36.3  1.8 0.22 1246-410  24.4  44 -0.85 
192.57 -40.42 1247-401   15.2  1.9 0.12 1247-401  13.7  18 -0.39 
192.66 -19.71 1245-197    7.7  1.3 0.46 1247-194   9.1  12 -0.40 
193.62 -83.05 1303-827    6.8  5.0 0.43                          
193.62 -12.48 1252-122   35.6  1.6 0.23 1251-122  31.9  47 -0.56 
194.06  -5.75 1253-055   23.3  2.2 0.12 1253-055  20.8  33 -0.67 
196.45 -49.41 1302-491   20.6  2.2 0.10                          
196.52   9.06 1303+091   19.0  4.9 0.24 1303+091  14.0  35 -1.32 
197.23  -9.82 1306-095   14.3  1.7 0.12 1306-095  10.0  16 -0.68 
197.58  -0.07 1307+000   12.1  2.5 0.24 1307+000  11.0  24 -1.13 
197.93 -22.27 1308-220   48.0  1.3 0.11 1308-220  49.2  64 -0.38 
198.72 -19.00 1312-187   12.2  1.9 0.17 1312-187   9.8  17 -0.79 
199.60 -46.38 1315-460   15.0  8.3 0.13                          
200.73 -44.60 1320-446   31.3  8.8 0.41                          
201.02 -57.69 1321-573   14.5 14.5 0.14                          
202.59 -21.70 1327-214   15.1  1.1 0.11 1327-214  10.1  22 -1.12 
202.94 -25.94 1328-257   10.6  1.1 0.17 1328-257  10.5  17 -0.70 
203.20   2.01 1330+022   15.2  2.4 0.18 1330+022  11.8  17 -0.53 
203.21 -66.63 1329-665   16.7  3.5 0.20                          
204.52 -18.21 1334-179    5.8  1.2 0.11 1334-179   6.4   9 -0.49 
204.61  -6.50 1335-061   29.0  1.8 0.12 1335-061  18.8  33 -0.81 
205.89 -66.16 1341-659    7.6  4.3 0.20                          
206.22 -58.07 1338-582    9.9 15.1 0.52                          
206.72  -8.01 1344-078   14.8  1.9 0.23 1344-077  12.0  25 -1.06 
207.42 -39.35 1346-391   14.7  2.5 0.23 1346-391  18.0  32 -0.83 
208.78 -52.32 1352-520   12.4  2.3 0.14                          
209.36   1.12 1354+013   13.0  2.1 0.12 1354+013  11.1  15 -0.43 
209.68 -41.91 1355-416   35.8  2.2 0.20 1355-416  28.8  37 -0.36 
210.38 -49.51 1358-493   19.8  2.4 0.20                          
210.67 -36.05 1359-358   10.0  1.8 0.14 1359-358  10.8  15 -0.47 
212.54 -42.81 1407-425   14.9  2.2 0.21 1407-425   8.8  23 -1.39 
213.49  -5.98 1411-057   15.2  1.6 0.12 1411-057  13.3  21 -0.66 
214.19 -21.70 1413-215   11.4  1.1 0.23 1413-215  14.4  21 -0.54 
214.80   6.80 1414+074   19.9  2.7 0.46                          
214.89   6.58 1416+067   68.3  2.7 0.15 1416+067  63.2  98 -0.63 
214.89 -19.47 1417-192   10.1  1.2 0.26 1417-192   8.3  19 -1.19 
214.94 -49.51 1416-493   17.1  2.3 0.21                          
215.44 -55.97 1418-557   28.3  2.8 0.21                          
215.77 -27.45 1419-272   24.1  1.3 0.11 1419-272  20.6  44 -1.09 
216.12 -38.49 1421-382   17.4  1.4 0.14 1421-382  16.7  35 -1.07 
216.14 -49.22 1421-490   21.9  2.3 0.13                          
216.30 -30.00 1422-297   19.0  1.4 0.24 1422-297  18.5  29 -0.65 
216.87 -42.11 1424-418   11.8  1.8 0.26 1424-418   9.4  17 -0.85 
217.00 -12.02 1424-118   12.6  1.1 0.11 1424-118  12.5  25 -1.00 
217.18  -1.34 1425-011A  16.8  1.8 0.12 1425-011  13.9  19 -0.45 
219.29   3.43 1434+036    8.0  2.1 0.12 1434+036   7.3  16 -1.13 
219.81 -16.96 1436-167   10.2  1.0 0.26 1436-167   9.0  11 -0.29 
220.52 -26.61 1439-264   10.3  0.9 0.16 1439-264  10.7  18 -0.75 
221.97 -46.96 1445-468   17.1  1.9 0.22                          
223.68 -36.61 1451-364   22.6  1.1 0.12 1451-364  21.7  36 -0.73 
223.77  -4.26 1452-041   15.4  1.5 0.23 1452-041  13.3  26 -0.97 
224.03 -11.11 1453-109   21.2  1.4 0.11 1453-109  20.7  31 -0.58 
225.35 -39.35 1458-391    3.1  2.1 0.14                          
225.70 -41.91 1459-417   23.1  1.4 0.13                          
227.81   7.86 1508+080   28.4  4.7 0.12 1508+080  28.9  53 -0.88 
227.81  -5.75 1508-055   14.8  1.5 0.00 1508-055  12.8  14 -0.13 
228.08   1.34 1509+015   12.2  2.1 0.18 1509+015  11.5  20 -0.80 
229.22   7.11 1514+072   68.0  3.4 0.12 1514+072  65.9 118 -0.84 
231.68 -13.79 1524-136    7.7  1.1 0.27 1524-136   8.8   9 -0.03 
232.49 -42.51 1526-423   51.5  1.3 0.23 1526-423  50.1  84 -0.75 
235.82 -73.22 1540-730   14.4  3.6 0.28                          
235.99 -33.87 1540-337    8.9  0.9 0.15 1540-337   8.8  17 -0.95 
237.74 -79.66 1547-795   17.4  4.7 0.29                          
238.88 -43.41 1552-433    9.5  1.9 0.24                          
240.03 -46.87 1556-466   22.0  2.5 0.13                          
240.64   2.01 1600+021   59.3  2.7 0.12 1559+021  59.5  76 -0.35 
241.26   1.34 1602+014   39.6  2.6 0.12 1602+014  31.2  55 -0.82 
241.26 -28.97 1602-288   16.0  0.9 0.25 1602-288  18.3  34 -0.89 
241.26  -0.30 1603+001    6.9  3.7 0.49 1602-001   4.6   8 -0.80 
241.35 -17.66 1602-174   12.3  1.1 0.11 1602-174  11.9  19 -0.68 
241.41 -63.45 1602-633   75.6 15.7 0.25                          
241.44  -9.44 1602-093   17.6  1.4 0.12 1602-093  16.0  26 -0.70 
243.49 -61.00 1610-608  405.5  5.0 0.14                          
243.78 -77.27 1610-771    8.7  4.4 0.26                          
244.77 -83.97 1607-841   10.8  4.8 0.39                          
244.87 -45.88 1616-457   15.7  6.7 0.27 1616-457   9.5  21 -1.14 
245.38 -43.11 1618-430   16.4  2.7 0.25                          
246.01 -11.57 1621-115   11.9  1.4 0.23 1621-115  15.2  18 -0.24 
246.45 -31.13 1622-310   10.9  0.9 0.15 1622-310  11.0  17 -0.63 
247.06 -39.84 1624-397   11.6  1.9 0.12                          
247.94 -26.94 1628-268   12.8  1.1 0.16 1628-268  11.6  20 -0.79 
248.82 -22.35 1631-222    4.0  1.2 0.11                          
249.17 -41.01 1633-409    8.9  2.5 0.22                          
249.22 -68.31 1633-681   17.9  2.6 0.28                          
250.25 -77.27 1637-771   26.8  4.1 0.29                          
250.31  -2.61 1638-025   12.0  3.4 0.12                          
251.02 -15.48 1640-153   10.7  1.3 0.11 1640-153   9.3  10 -0.10 
251.46   2.24 1643+022   19.8 14.4 0.12                          
251.54 -22.43 1643-223   10.3  1.3 0.16 1643-223  12.5  16 -0.36 
252.86   4.93 her       373.9  6.8 0.12 1648+050 378.0 838 -1.15 
252.95  -6.20 1649-062   13.6  2.8 0.23 1648-062  12.0  26 -1.12 
255.32 -29.83 1657-298    5.0  1.8 0.11 1658-298  10.9  14 -0.36 
255.88 -77.46 1655-776    6.9  4.1 0.29                          
256.38 -32.27 1702-322   11.9  1.9 0.24                          
257.41 -60.62 1706-606   13.1  2.3 0.28                          
258.22 -28.21 1709-281   21.3  2.3 0.15 1709-281  28.2  34 -0.27 
258.40 -25.04 1710-249   25.6  2.2 0.11 1710-249  31.3  33 -0.08 
258.75  -3.36 1712-033   21.9  9.0 0.18                          
259.98   0.67 1716+006   23.5  9.3 0.12                          
259.98 -14.25 1717-143    5.3  1.7 0.23                          
260.07  -7.03 1717-069   10.9  3.2 0.17 1717-069   8.0  20 -1.32 
260.16  -0.97 1717-009  215.5  4.9 0.18 1717-009 276.0 388 -0.49 
260.24 -23.64 1717-236    5.2  3.3 0.16 1717-236  12.1  17 -0.49 
260.51   7.26 1720+073   10.8  5.9 0.35 1720+073  11.3  30 -1.41 
261.30  -2.69 1722-026   12.8  9.1 0.00                          
262.79 -21.46 1727-214   53.1  2.2 0.11 1727-214  58.0 110 -0.92 
263.32 -13.02 1730-130    6.1  1.8 0.11 1730-130   8.9   7  0.35 
263.85  -9.22 1732-092    8.2  2.3 0.12 1732-092   9.4  18 -0.94 
264.14 -56.54 1733-565A  42.7  1.6 0.27                          
264.43 -80.39 1716-800   18.8  4.2 0.48                          
265.24 -57.59 1737-575    6.3  2.9 0.29                          
265.29 -60.91 1737-609   18.5  2.3 0.28                          
266.54 -84.06 1721-836   12.4  4.7 0.45                          
266.56 -52.22 1740-517    2.2  1.4 0.50                          
266.92 -19.31 1744-193   15.5  3.0 0.11                          
267.89   3.21 1748+031    8.4  4.3 0.12 1748+031   9.1  10 -0.14 
268.15 -37.92 1749-377   12.8  1.6 0.23                          
269.74 -16.18 1755-162   19.9  2.8 0.11 1755-162  23.9  25 -0.06 
269.83 -66.26 1756-663    9.1  3.2 0.34                          
269.86 -59.77 1754-597   30.6  1.8 0.14                          
269.91 -34.77 1756-348    9.8  2.4 0.23                          
270.88  -2.16 1800-021   11.1  3.0 0.00 1800-021  10.3  15 -0.54 
273.52   4.71 1810+046   14.0  4.8 0.12 1810+046  10.6  11 -0.05 
274.51 -51.93 1814-519   29.7  1.2 0.14                          
274.89 -63.73 1814-637   44.0  2.0 0.14                          
275.27 -39.16 1817-391   16.6  1.5 0.00 1817-391  18.0  32 -0.83 
275.80 -27.36 1820-274   11.7  2.3 0.25                          
275.96 -67.10 1819-673   11.0  3.1 0.25                          
276.33 -32.71 1821-327   17.4  1.9 0.15 1821-327  23.8  40 -0.75 
277.82 -36.05 1827-360   25.3  1.6 0.14 1827-360  33.2  15  1.15 
277.91  -2.16 1828-021   12.7  6.0 0.12                          
278.53 -21.06 1830-211    3.6  1.7 0.00                          
279.11 -66.82 1831-668   11.5  3.1 0.14                          
280.87 -48.63 1839-487   25.4  1.0 0.13                          
281.16 -40.42 1840-404   18.4  1.1 0.13 1840-404  17.8  30 -0.75 
281.43   9.97 1843+098   30.0  9.1 0.12                          
284.33 -30.35 1853-303    9.9  1.0 0.15 1853-303  10.1  22 -1.12 
284.83 -66.26 1854-663    3.8  1.8 0.14                          
285.73 -23.48 1859-235   17.9  1.1 0.16 1859-235  25.1  38 -0.60 
289.07 -26.94 1912-269   13.3  1.2 0.11 1912-269  15.0  28 -0.90 
289.51 -12.10 1915-121    8.5  1.7 0.11 1915-121   9.4  11 -0.23 
290.38 -54.53 1917-546   17.9  1.2 0.14                          
290.92  -7.71 1920-077   14.3  2.1 0.12 1920-077  10.6  19 -0.84 
291.09 -29.06 1921-293    3.1  1.2 0.35                          
291.67 -62.60 1922-627   15.3  1.4 0.20                          
292.50 -15.17 1927-152   10.5  1.4 0.17 1927-152  11.4  22 -0.95 
293.12 -19.47 1929-196    8.9  0.9 0.11 1929-196   8.5  14 -0.72 
293.29 -39.64 1929-397   10.9  1.2 0.14 1929-397  12.2  17 -0.48 
293.29  -8.23 1930-084   12.3  1.7 0.12 1930-084  10.4  18 -0.79 
294.05 -46.38 1932-464   69.7  1.1 0.14 1932-464  91.6 154 -0.75 
294.16 -63.73 1934-638    3.5  1.5 0.42                          
294.29 -58.64 1933-587   18.1  1.3 0.14                          
295.31 -15.33 1938-155   20.4  1.1 0.17 1938-155  24.8  32 -0.37 
296.02 -40.52 1940-406   18.8  1.4 0.13 1940-406  11.1  27 -1.28 
298.12   2.46 1949+023   33.7  2.4 0.12 1949+023  31.2  49 -0.65 
299.09  -7.63 1953-077   12.5  1.4 0.12 1953-077  14.8  21 -0.50 
299.26 -42.41 1953-425   18.6  1.3 0.24 1953-425  19.8  29 -0.55 
299.56 -55.11 1954-552   44.1  2.2 0.14                          
299.71 -35.59 1955-357   12.0  0.8 0.23 1955-357  10.2  15 -0.56 
303.36 -52.22 2009-524   10.2  2.2 0.14                          
306.08 -57.30 2020-575   26.2  2.6 0.14                          
307.09 -15.33 2025-155   10.9  0.9 0.17 2025-155  11.2  19 -0.76 
308.19 -73.03 2028-732   13.6  2.4 0.14                          
308.41 -22.83 2030-230   12.9  0.9 0.11 2030-230  13.0  17 -0.39 
308.67 -35.78 2031-359   10.9  0.9 0.14 2031-359   7.7  18 -1.23 
309.02 -34.86 2032-350   24.6  0.9 0.14 2032-350  29.7  44 -0.57 
311.10 -60.15 2041-604   34.7  1.9 0.22                          
311.92  -2.54 2044-027   10.9  1.5 0.00 2044-028  10.5   9  0.22 
312.19   7.11 2045+068   27.3  2.6 0.00 2045+068  16.0  29 -0.86 
312.80 -14.63 2048-147    7.0  1.1 0.11 2048-147   7.8  12 -0.62 
313.15 -36.61 2049-368    8.8  1.2 0.12 2049-368  13.3  16 -0.27 
314.12 -19.87 2053-201   10.5  0.9 0.00 2053-201  12.4  18 -0.54 
315.53 -28.04 2058-282   20.3  1.8 0.11 2058-282  24.1  50 -1.05 
316.85 -25.45 2104-256   33.9  1.4 0.16 2104-256  56.2  67 -0.25 
318.69 -25.70 2111-259    8.3  1.9 0.16 2111-259   9.7  17 -0.81 
319.22 -20.98 2113-211   14.2  1.0 0.11 2113-211  16.2  25 -0.63 
319.57 -30.26 2115-305   12.1  1.0 0.15 2115-305  11.9  18 -0.60 
320.80 -16.41 2120-166   14.7  1.2 0.17 2120-166  14.0  25 -0.84 
322.38   7.56 2126+073   19.4  3.4 0.00 2126+072  13.2  25 -0.92 
322.82 -20.58 2128-208   10.3  1.2 0.11 2128-208  11.2  22 -0.97 
324.49 -14.55 2135-147   22.3  1.3 0.11 2134-147  21.2  38 -0.84 
324.58 -20.74 2135-209    9.8  1.3 0.11 2134-209  12.5  10  0.32 
324.58 -18.84 2135-189    8.1  1.3 0.23 2135-189  10.2  15 -0.56 
325.93 -43.21 2140-434   20.4  1.1 0.13 2140-434  21.3  32 -0.59 
326.01 -81.40 2140-817   15.1  4.2 0.25                          
327.48 -13.02 2146-133    8.7  1.5 0.00 2146-133   8.4  14 -0.74 
327.74   7.03 2145+067   10.6  3.8 0.52                          
328.10 -28.63 2149-287    5.8  0.8 0.27 2149-287   8.8  13 -0.56 
328.10 -19.79 2149-200    8.0  1.4 0.11 2149-200   7.3  11 -0.59 
328.50 -51.84 2150-520   25.1  1.4 0.14                          
328.99 -69.61 2152-699  131.4  2.6 0.14                          
329.24 -18.13 2154-184   11.5  1.5 0.17 2154-184  12.9  26 -1.01 
330.73   4.48 2159+043   12.2  3.2 0.24 2159+043  10.5  15 -0.51 
331.24 -55.30 2201-555   10.8  1.8 0.14                          
331.70 -18.60 2203-188   14.9  2.8 0.00 2203-188  12.3  25 -1.02 
333.28   8.31 2209+080   15.0  4.5 0.12 2209+080   6.9  11 -0.67 
333.63 -17.04 2211-172   66.6  1.6 0.11 2211-172  79.2 146 -0.88 
333.81   1.72 2210+016    5.8  2.8 0.49                          
334.19 -45.39 2213-456    4.4  1.1 0.20 2213-456   5.1   8 -0.65 
334.95 -27.95 2216-281    9.9  0.9 0.11 2216-281  12.8   8  0.68 
336.01  -2.09 2221-023   36.5  2.4 0.12 2221-023  33.8  63 -0.90 
336.45  -5.00 2223-052   23.1  2.4 0.23 2223-052  18.0  28 -0.64 
336.66 -52.51 2223-528   17.5  1.2 0.14                          
337.24 -40.82 2226-411   11.8  1.1 0.22 2226-411  10.8  19 -0.82 
337.41 -38.49 2226-386   10.8  1.2 0.23 2226-386  15.9  13  0.29 
339.52 -11.72 2235-120   10.3  1.4 0.11 2235-120  11.6  15 -0.37 
339.70 -17.43 2234-174    9.7  1.3 0.35 2236-176   9.7  17 -0.81 
343.21 -41.01 2250-412   23.9  1.1 0.22 2250-412  27.8  47 -0.76 
343.95 -52.71 2252-530   16.9  1.1 0.14                          
344.27 -51.93 2253-522   12.3  1.1 0.10                          
345.67 -37.36 2259-375   10.3  1.1 0.12 2259-375  13.6  15 -0.14 
348.13   9.59 2309+090   19.7  4.7 0.24 2309+090  13.5  26 -0.95 
348.31   5.38 2310+050   27.0  4.0 0.00 2310+050  16.1  31 -0.95 
349.28   4.11 2314+038   52.0  3.2 0.00 2314+038  34.4  62 -0.85 
349.98 -27.53 2317-277   10.7  1.0 0.23 2317-277  19.8  23 -0.22 
350.33 -16.41 2318-166   16.2  1.3 0.11 2318-166  18.5  23 -0.31 
350.41 -54.72 2319-550   13.0  1.4 0.14                          
351.39 -12.10 2322-123   13.2  1.5 0.11 2322-124  16.7  31 -0.89 
351.47  -4.93 2322-052   14.1  2.0 0.00 2322-052  12.5  23 -0.88 
351.74  -2.01 2324-023   17.5  2.2 0.12 2324-023  11.7  22 -0.91 
351.83 -40.42 2323-407   13.0  1.5 0.00 2323-407  17.1  26 -0.60 
353.47 -66.54 2332-668   13.3  2.3 0.14                          
353.58 -41.41 2331-416   26.8  1.2 0.13 2331-416  31.6  51 -0.69 
355.25   4.41 2338+042   13.9  2.9 0.23 2338+042   9.0  18 -1.00 
355.41 -58.26 2338-585   16.2  6.3 0.10                          
355.43 -35.04 2339-353   10.7  1.1 0.14 2339-353  11.6  15 -0.37 
355.52 -16.33 2338-166    8.9  1.2 0.11 2338-166  11.4  17 -0.58 
357.63 -24.95 2348-252    9.9  1.0 0.25 2348-252  11.1  23 -1.05 
357.71  -2.46 2347-026   11.8  2.1 0.15 2347-027  10.5  12 -0.19 
359.30 -34.68 2354-350   13.9  1.1 0.12 2354-350  25.3  52 -1.04 
359.57 -60.81 2356-612A 123.8  2.7 0.14                          

